Representation Bias, Correction Transfer, and Resolution Sensitivity in Three-Dimensional Mitochondrial Morphometry

Quantitative imaging pipelines can produce precise but systematically different measurements of the same object. We present an empirical reliability assessment of three-dimensional mitochondrial morphometry that connects representation bias, a controlled processing intervention, correction transfer, and resolution sensitivity. Using 2,720 development objects from the 3D Mitochondria Shape Library for Optical Microscopy, we find that occupancy-derived volumes exceed reference mesh volumes by 3.665% on average despite an intraclass correlation coefficient of 0.994. Boundary analysis identifies an outward label displacement of 0.00304 normalized units. In a controlled label-pipeline reimplementation, removing the depth offset reduces volume error in all 55 analyzed objects by a mean of 1.57 percentage points, approximately 45% of mean reproduced inflation; the source of the remainder is not isolated. A frozen regression using occupancy-derived features reduces median absolute percentage error from 3.481% to 0.664% in 2,728 previously unused objects from the same resource. However, its calibrated error bound covers only 92.1% overall and 49.2% in a low-occupancy subgroup, demonstrating that accuracy and uncertainty transfer must be evaluated separately. In 550 rat-cortex objects from the MitoEM resource, coarsening in-plane spacing from 8 to 24 nanometers changes median surface area by minus 10.60% and sphericity by plus 11.76%, despite a rank correlation of 0.994. These results provide quantitative checks for distinguishing processing-induced descriptor changes from candidate biological differences, without establishing biological invariance or cross-source correction transfer.

==> README.txt <==
IEEE Transactions on Medical Imaging (TMI) manuscript package
=============================================================

Contents
--------
main.tex + Mitochondrial_Morphometry_IEEE_TMI.pdf   Main article, 9 pages including references
supplementary/                                        Supplementary material (separate document)
    supplementary.tex, supplementary.pdf              S1 imaging analysis, S2 correction-model
                                                      comparison, S3 grid-phase sensitivity,
                                                      S4 analysis history; Figs. S1-S2

Compile each .tex file with pdfLaTeX (latexmk -pdf main.tex; in supplementary/, latexmk -pdf
supplementary.tex). All text is black: the class uses the [journal,twoside,print] option.
Running headers (journal line, author/title line, rule, and logo) are removed; page numbers are
centered in the footer. TMI does not require running headers at submission.
Algorithm 1 (Section IV-E) uses the algorithm and algpseudocode packages (standard in TeX Live/Overleaf).

Template
--------
ieeecolor.cls is the class used by IEEE's TMI template. tmi.sty sets the TMI journal name, and
headings are black. LOGO-tmi-web.eps (plus the pre-converted LOGO-tmi-web-eps-converted-to.pdf) is
a BLANK placeholder. If you download the official TMI LaTeX package from the IEEE Template Selector,
you can replace ieeecolor.cls, tmi.sty, and the logo with the official files; the layout is the
same, so the page count should not change.

Author footnote (page 1)
------------------------
Submitted September 29, 2026; funding from the Marine Biological Laboratory; fagan1@morgan.edu and
timothy.oladunni@morgan.edu; corresponding author F. G. Adewumi.

Supplement cross-references
---------------------------
The main text points to the supplement as "Supplementary Material, Section S4",
"Supplementary Section S3", and "Supplementary Fig. S2".

NOTE: TMI's checklist limits supplemental uploads to a graphical abstract, video, media, dataset,
code, or published conference paper, and says all figures and tables must be in the main text.
A supplementary PDF of extra analyses may not be accepted as an upload. If it is refused, the
options are to put supplementary.pdf in the public GitHub repository and cite it there, or to
move the sections back into the main paper as appendices (the result is 10 pages).

TMI checklist status (main article)
-----------------------------------
[x] TMI format: double-column, single-spaced, figures in the text
[x] Abstract (225 words) and Index Terms
[x] <= 10 pages including references (10-pt font): 9 pages
[x] Affiliations, e-mails, and funding in a first-page footnote
[x] No superscript marks next to author names; no IEEE membership tags
[x] No author biographies
[x] All main-article figures and tables in the text
[x] IEEE author-name reference style (IEEEtran.bst)
[x] PDF is well under 40 MB
[ ] Cover letter: if this manuscript was previously rejected by another journal (e.g., IEEE Access),
    TMI requires an executive summary of changes plus the original decision letter.
[ ] Confirm that neither co-author is on TMI's Prohibited Author List, and do not suggest reviewers
    in the cover letter.

Editorial changes from the IEEE Access version (no results, numbers, or conclusions were changed)
-------------------------------------------------------------------------------------------------
- Moved from the IEEE Access class to ieeecolor/TMI.
- Tightened the Introduction, contribution list, Related Work, Methods, Results, Discussion,
  Limitations, and Conclusion by cutting repeated sentences.
- Shortened Table I (three columns) and the Table III cells; Tables V and VI are now single-column.
- The E8 offset table and the S2 model-comparison table were folded into the text with the same values.
- Merged "Data and Code Availability" and "Ethics Statement" into "Data, Code, and Ethics".
- Removed the ChatGPT reference and the AI-assistance acknowledgment.
- Moved the appendices (S1-S3 and the analysis history) to the separate supplementary document.
- Added Algorithm 1 (mesh-free correction, split-conformal bound, and frozen transfer), which
  summarizes the procedure already described in Section IV-E.

